On the metallicity dependence of crystalline silicates in oxygen-rich asymptotic giant branch stars and red supergiants

We investigate the occurrence of crystalline silicates in oxygen-rich evolved stars across a range of metallicities and mass-loss rates. It has been suggested that the crystalline silicate feature strength increases with increasing mass-loss rate, implying a correlation between lattice structure and wind density. To test this, we analyse Spitzer IRS and Infrared Space Observatory SWS spectra of 217 oxygen-rich asymptotic giant branch stars and 98 red supergiants in the Milky Way, the Large and Small Magellanic Clouds and Galactic globular clusters. These encompass a range of spectral morphologies from the spectrally-rich which exhibit a wealth of crystalline and amorphous silicate features to 'naked' (dust-free) stars. We combine spectroscopic and photometric observations with the GRAMS grid of radiative transfer models to derive (dust) mass-loss rates and temperature. We then measure the strength of the crystalline silicate bands at 23, 28 and 33 microns. We detect crystalline silicates in stars with dust mass-loss rates which span over 3 dex, down to rates of ~10^-9 solar masses/year. Detections of crystalline silicates are more prevalent in higher mass-loss rate objects, though the highest mass-loss rate objects do not show the 23-micron feature, possibly due to the low temperature of the forsterite grains or it may indicate that the 23-micron band is going into absorption due to high column density. Furthermore, we detect a change in the crystalline silicate mineralogy with metallicity, with enstatite seen increasingly at low metallicity.

==> LMCSample_Table2.tsv <==
 SSID	Name	RA	Dec	AOR	Class	Mbol	Period	Reference	Dust-Mass-loss rate 
		(J2000)	(J2000)				(d)		(MSun/yr) 
4007	IRAS 04407-7000	04 40 28.49	-69 55 12.70	6077440	O-AGB	-6.68	1179	b	3.61E-08 
4	SSTISAGE J044718.64-694220.5	04 47 18.63	-69 42 20.53	22400256	RSG	-6.81	...	...	5.01E-09 
4022	MSX LMC 1132	04 49 22.46	-69 24 34.90	10958336	RSG	-7.97	361	d	1.19E-08 
6	SSTISAGE J044934.30-690549.2	04 49 34.38	-69 05 49.17	24318720	O-AGB	-5.54	...	...	2.59E-09 
4024	IRAS 04498-6842	04 49 41.38	-68 37 51.00	6076672	RSG	-7.86	1280	d	5.43E-08 
4031	IRAS 04509-6922	04 50 40.43	-69 17 31.70	6022400	RSG	-7.51	1292	d	2.85E-09 
8	SSTISAGE J045128.56-695550.1	04 51 28.58	-69 55 49.90	22400768	O-AGB	-3.82	884	b	2.09E-08 
4038	IRAS 04516-6902	04 51 28.94	-68 57 49.50	6020096	O-AGB	-5.48	1090	d	5.12E-09 
4054	2MASS J04524318-7047371	04 52 43.18	-70 47 37.80	33283584	O-AGB	-4.22	...	...	7.90E-11 
4075	IRAS 04545-7000	04 54 09.91	-69 55 58.30	17399808	O-AGB	-6.08	694	b	1.70E-08 
4077	IRAS 04544-6849	04 54 14.26	-68 44 14.20	11220224	O-AGB	-5.96	694	b	7.87E-10 
4076	IRAS 04544-6849	04 54 14.26	-68 44 13.60	11220480	O-AGB	-5.96	694	b	7.40E-09 
4078	IRAS 04544-6849	04 54 14.29	-68 44 14.40	11219456	O-AGB	-6.06	694	b	7.09E-09 
4079	IRAS 04544-6849	04 54 14.30	-68 44 14.00	11219712	O-AGB	-5.96	694	b	2.00E-09 
4081	IRAS 04544-6849	04 54 14.36	-68 44 14.30	11219200	O-AGB	-5.96	694	b	8.37E-09 
4086	MSX LMC 1189	04 55 03.01	-69 29 13.10	10958848	RSG	-8.53	...	...	2.27E-09 
4090	IRAS 04553-6825	04 55 10.17	-68 20 34.90	5056256	RSG	-8.54	856	d	5.45E-07 
4091	IRAS 04553-6825	04 55 10.47	-68 20 29.80	10973952	RSG	-9.07	886	b	8.18E-08 
4092	MSX LMC 1204	04 55 16.03	-69 19 12.00	10959104	RSG	-8.39	512	d	1.42E-08 
4095	MSX LMC 1330	04 55 21.58	-69 47 16.80	10959360	RSG	-8.12	...	...	1.63E-09 
4098	MSX LMC 1318	04 55 33.44	-69 24 58.90	11239168	RSG	-7.22	683	d	1.05E-08 
22	SSTISAGE J045623.21-692749.0	04 56 23.26	-69 27 48.00	22404096	O-AGB	-4.62	20	b	9.06E-08 
4131	MSX LMC 1328	04 57 43.21	-70 08 50.40	10959872	RSG	-8.52	830	d	2.67E-07 
4149	IRAS 05003-6712 	05 00 19.10	-67 07 58.20	10960128	O-AGB	-5.50	911	b	1.72E-08 
4159	SSTISAGE J050143.18-694048.7	05 01 43.48	-69 40 48.50	33287680	O-AGB	-4.25	...	...	1.05E-08 
27	MSX LMC 1271	05 02 21.52	-66 06 37.98	22406144	RSG	-8.19	...	...	3.64E-08 
4187	HV 888	05 04 14.19	-67 16 14.10	6015488	RSG	-9.05	418	f	5.94E-09 
38	MSX LMC 61	05 04 28.91	-67 41 23.43	22408704	O-AGB	-6.17	577	b	3.35E-08 
4199	MSX LMC 141	05 05 33.49	-70 33 46.70	10960896	RSG	-8.04	...	...	2.60E-09 
4205	HV 2310	05 06 27.72	-68 12 03.90	6014976	O-AGB	-6.35	598	b	1.18E-08 
54	SSTISAGE J050759.37-683925.7	05 07 59.36	-68 39 25.71	22412032	O-AGB	-3.98	150	b	1.37E-07 
61	SSTISAGE J051059.08-685613.8	05 10 59.06	-68 56 13.82	22414336	O-AGB	-5.97	169	b	1.96E-08 
4245	SSTISAGE J051159.11-692532.8	05 11 59.36	-69 25 32.80	33292800	O-AGB	-6.00	...	...	3.61E-08 
4254	IRAS 05128-6455	05 13 04.57	-64 51 40.30	6024192	O-AGB	-5.48	708	d	1.72E-08 
4267	MSX LMC 281	05 13 33.75	-66 34 19.30	33283328	O-AGB	-6.77	...	...	9.89E-09 
4277	MSX LMC 224	05 13 54.41	-69 31 45.80	27575808	RSG	-8.44	...	...	3.16E-08 
4283	MSX LMC 264	05 14 49.75	-67 27 19.50	10962688	RSG	-8.48	806	d	1.38E-07 
82	HV 5715	05 18 11.05	-67 26 48.92	22419456	O-AGB	-6.43	...	...	1.96E-08 
4323	LMC 116895	05 19 53.38	-69 27 34.10	25688064	RSG	-7.80	475	c	4.39E-09 
4324	HV 2446	05 20 01.45	-67 34 42.30	11218944	O-AGB	-6.32	602	c	1.51E-08 
4325	HV 2446	05 20 01.45	-67 34 42.30	11217920	O-AGB	-6.32	602	c	6.03E-09 
4326	HV 2446	05 20 01.55	-67 34 41.90	11218176	O-AGB	-6.32	602	c	9.78E-10 
4327	HV 2446	05 20 01.62	-67 34 41.40	11218432	O-AGB	-6.32	602	c	1.54E-07 
4328	HV 2446	05 20 01.68	-67 34 42.40	11218688	O-AGB	-6.32	602	c	8.34E-09 
4329	HV 2446	05 20 01.71	-67 34 42.40	11217664	O-AGB	-6.32	602	c	1.58E-08 
4335	LMC 119219	05 20 23.61	-69 33 27.40	25688320	RSG	-7.41	451	c	8.29E-09 
93	SSTISAGE J052101.64-691417.4	05 21 01.71	-69 14 17.07	22421760	O-AGB	-5.10	92	b	1.58E-08 
96	SSTISAGE J052206.92-715017.7	05 22 06.91	-71 50 17.89	22422528	O-AGB	-4.47	81	b	1.96E-08 
4368	SSTISAGE J052220.87-655551.6	05 22 21.14	-65 55 51.80	33284352	O-AGB	-4.47	...	...	8.07E-09 
4393	MSX LMC 529	05 23 43.60	-65 42 00.40	10963200	RSG	-8.04	313	d	1.42E-08 
4418	LMC 134383	05 25 44.78	-69 04 49.20	25687552	RSG	-7.86	199	e	5.14E-09 
4427	MSX LMC 549	05 26 11.35	-66 12 11.30	10963968	RSG	-7.98	597	d	6.01E-09 
4434	MSX LMC 575	05 26 22.20	-66 21 28.60	11239680	RSG	-8.39	475	d	6.48E-08 
4441	MSX LMC 589 	05 26 34.88	-68 51 40.20	10964224	RSG	-8.91	...	...	2.74E-10 
4080	IRAS 04544-6849	05 27 10.24	-69 36 26.60	6022144	O-AGB	-5.96	694	b	1.04E-08 
4449	WBP 51	05 27 10.24	-69 36 26.60	6022144	O-AGB	-6.40	529	c	2.78E-09 
4452	HV 963	05 27 34.36	-66 53 30.10	11239680	RSG	-8.04	600	d	3.60E-08 
116	HV 2551	05 27 38.76	-69 28 45.57	22427392	RSG	-7.52	...	...	1.60E-08 
4454	SMP LMC 64	05 27 40.19	-69 08 04.60	6077952	RSG	-8.77	...	...	4.67E-07 
4464	HD 269599	05 28 22.19	-69 08 32.90	19151104	RSG	-7.16	...	...	7.09E-08 
4466	MSX LMC 593	05 28 28.89	-68 07 08.30	10964480	RSG	-8.45	479	d	4.09E-09 
4467	WBP 116	05 28 32.11	-69 29 09.40	6020864	O-AGB	-5.61	50	b	7.90E-11 
4468	HV 2572	05 28 36.73	-69 20 03.80	6014208	O-AGB	-6.98	605	b	2.49E-09 
4480	MSX LMC 642	05 28 48.23	-71 02 29.30	10964992	O-AGB	-6.21	1137	b	2.11E-08 
4483	HV 2575	05 28 59.96	-67 45 00.80	17399552	O-AGB	-5.35	387	c	3.60E-08 
4486	HV 2578	05 29 03.14	-69 48 06.30	6014720	O-AGB	-6.83	453	d	7.09E-08 
4487	HV 5870	05 29 03.49	-69 06 46.40	11238912	RSG	-7.88	363	d	1.46E-08 
121	IRAS 05298$ $6957	05 29 24.61	-69 55 14.19	27084288	O-AGB	-7.04	...	...	1.63E-08 
4490	MSX LMC 597	05 29 42.22	-68 57 17.70	10965248	RSG	-8.94	765	d	8.03E-09 
122	HV 5879	05 29 54.80	-69 04 15.73	22428672	RSG	-7.42	...	...	1.82E-08 
123	SP77 46-50	05 30 04.67	-68 47 29.08	22428928	RSG	-7.14	...	...	3.83E-07 
4494	MSX LMC 610	05 30 10.33	-69 09 34.00	11238912	O-AGB	-5.39	...	...	4.39E-09 
4496	MSX LMC 810	05 30 20.57	-66 53 02.30	10965504	RSG	-8.28	...	...	4.67E-07 
128	NGC 2004 Wes 18-13	05 30 48.40	-67 16 45.88	22430208	RSG	-7.30	...	...	2.92E-09 
129	NGC 2004 Wes 6-14	05 30 52.25	-67 17 34.22	22430464	RSG	-7.35	...	...	1.20E-08 
4508	MSX LMC 587	05 31 04.18	-69 19 03.20	10965760	RSG	-8.16	644	d	3.06E-07 
4509	MSX LMC 818	05 31 10.67	-66 35 31.70	11239680	RSG	-8.23	426	d	3.33E-09 
130	SSTISAGE J053128.424-701027.2	05 31 28.43	-70 10 27.65	22430720	O-AGB	-5.26	393	b	1.70E-08 
4512	MSX LMC 839	05 31 36.75	-66 30 08.30	10966016	RSG	-8.48	616	d	3.84E-09 
135	NGC 2011 SAGE IRS 1	05 32 19.31	-67 31 20.34	22432000	RSG	-7.78	...	...	5.78E-08 
4529	HV 996	05 32 35.63	-67 55 08.80	6015744	RSG	-8.36	872	d	5.95E-09 
4530	MSX LMC 807	05 32 37.12	-67 06 56.90	10966784	O-AGB	-6.08	...	...	5.17E-09 
4535	IRAS 05329-6708 	05 32 51.74	-67 06 50.20	6023168	O-AGB	-6.70	1260	d	5.45E-07 
4547	SSTISAGE J053336.07-692312.7	05 33 36.48	-69 23 13.00	27985408	O-AGB	-6.63	13	b	9.34E-08 
4555	IRAS 05346-6949	05 34 14.13	-69 47 20.50	5056512	RSG	-8.49	...	...	3.06E-07 
4566	MSX LMC 815	05 35 14.17	-67 43 55.90	10967552	RSG	-8.00	590	d	5.43E-08 
147	HV 2700	05 35 19.01	-67 02 19.50	22434816	RSG	-7.57	...	...	1.06E-08 
4569	HV 11088	05 35 24.53	-69 04 03.60	11238912	RSG	-7.48	436	d	8.03E-09 
4583	MSX LMC 870	05 35 28.30	-66 56 02.80	10967808	RSG	-8.60	798	d	5.14E-09 
4595	SSTISAGE J053605.56-695802.9	05 36 05.95	-69 58 02.50	33291520	O-AGB	-5.26	...	...	3.60E-08 
4618	MSX LMC 946	05 38 20.15	-69 37 32.40	11239424	RSG	-9.16	112	d	1.19E-08 
4622	IRAS 05389-6922	05 38 33.94	-69 20 31.70	6076416	RSG	-8.17	944	d	4.12E-08 
4670	IRAS 05402-6956	05 39 44.80	-69 55 18.10	6020608	O-AGB	-6.85	1393	d	3.96E-09 
4718	MSX LMC 901	05 40 24.37	-69 21 17.00	11239424	RSG	-7.97	...	...	3.89E-09 
4724	MSX LMC 897	05 40 43.76	-69 21 58.10	10969600	RSG	-8.21	...	...	3.84E-09 
4730	MSX LMC 939	05 40 48.49	-69 33 36.20	10970112	RSG	-8.12	473	d	4.12E-08 
4733	LMC 175464	05 40 55.27	-69 23 25.40	25688576	RSG	-8.12	...	...	3.33E-09 
4739	HV 1017	05 40 59.12	-69 18 36.20	11239424	RSG	-8.24	424	d	8.07E-09 
165	MSX LMC 947	05 41 02.04	-70 43 10.90	22440192	O-AGB	-6.64	709	b	1.03E-08 
4740	LMC 175746	05 41 06.83	-69 17 14.80	25688832	RSG	-7.67	...	...	5.95E-09 
4742	MSX LMC 943	05 41 10.64	-69 38 04.20	10970368	RSG	-8.05	552	d	5.17E-09 
166	SSTISAGE J054114.546-713236.0	05 41 14.58	-71 32 36.01	22440448	O-AGB	-4.20	583	c	1.87E-09 
169	W61 6-24	05 41 57.43	-69 12 18.61	22440960	RSG	-7.47	...	...	1.22E-07 
170	NGC 2100 {\em Robb} 4	05 42 03.91	-69 13 07.64	22441472	RSG	-7.47	...	...	9.85E-09 
171	2MASS J05420676-6912312	05 42 06.76	-69 12 31.35	22441728	RSG	-7.82	...	...	1.41E-08 
172	W61 6-57	05 42 09.98	-69 13 28.76	22441984	RSG	-6.96	...	...	3.35E-09 
4752	LMC 177997	05 42 35.46	-69 08 48.10	25689344	RSG	-7.89	...	...	3.96E-09 
180	SSTISAGE J054405.98-683753.6	05 44 06.10	-68 37 53.68	22444288	O-AGB	-6.57	239	b	2.62E-09 
4760	MSX LMC 1429	05 44 13.82	-66 16 44.90	10970880	RSG	-8.28	...	...	9.89E-09 
182	SSTISAGE J054440.11-691149.0	05 44 40.08	-69 11 49.11	22444800	O-AGB	-3.85	99	b	3.45E-09 
185	SSTISAGE J054546.30-673239.3	05 45 46.35	-67 32 39.16	22445824	O-AGB	-3.28	484	c	2.65E-09 
4777	HV 12667	05 49 13.42	-70 42 40.10	6015232	O-AGB	-5.72	666	d	9.34E-08 
4784	HV 12070	05 52 27.78	-69 14 10.00	6016512	O-AGB	-6.46	621	d	8.29E-09 
4791	IRAS 05558-7000	05 55 21.11	-70 00 02.10	6077184	O-AGB	-6.40	1220	d	3.16E-08 


==> MWSample_Table4.tsv <==
 Name	 RA	 Dec	 TDT	 Class	 Distance	 Ref.	 Period	 Dust-mass-loss rate 
	 (J2000)	 (J2000)	 		 (pc)	 distance	 (d)	 (Msun/yr)
 S Scl	 00 15 22.18	 -32 02 43.4	 37102018	 O-AGB	 430	 16	 363	 1.35E-09 
 S Scl	 00 15 22.18	 -32 02 43.4	 73500129	 O-AGB	 430	 16	 363	 1.13E-09 
 WX Psc	 01 06 25.96	 12 35 53.1	 39502217	 O-AGB	 833	 4	 660	 1.92E-07 
 WX Psc	 01 06 25.96	 12 35 53.1	 76101413	 O-AGB	 833	 4	 660	 1.92E-07 
 OH 127.8 +0.0	 01 33 50.60	 62 26 47.0	 44301870	 O-AGB	 ...	 ...	 ...	 2.36E-06 
 OH 127.8 +0.0	 01 33 50.60	 62 26 47.0	 78800604	 O-AGB	 ...	 ...	 ...	 6.25E-07 
 SV Psc	 01 46 35.30	 19 05 04.0	 80501620	 O-AGB	 380	 14	 102	 3.08E-09 
 Mira	 02 19 20.78	 -02 58 36.2	 45101201	 O-AGB	 128	 8	 332	 1.18E-08 
 SU Per	 02 22 06.93	 56 36 15.1	 43306303	 RSG	 1900	 10	 533	 1.22E-08 
 RS Per	 02 22 24.26	 57 06 34.4	 45501805	 RSG	 2400	 10	 245	 1.24E-08 
 S Per	 02 22 51.70	 58 35 14.1	 43306550	 RSG	 1900	 10	 822	 4.84E-08 
 UU For	 02 37 23.60	 -26 58 39.0	 44202463	 O-AGB	 ...	 ...	 ...	 2.38E-08 
 YZ Per	 02 38 25.33	 57 02 46.2	 47301604	 RSG	 1900	 10	 378	 1.22E-08 
 W Hor	 02 44 14.70	 -54 18 04.0	 17902728	 O-AGB	 ...	 ...	 137	 5.20E-09 
 W Hor	 02 44 14.70	 -54 18 04.0	 75600502	 O-AGB	 ...	 ...	 137	 5.17E-09 
 W Per	 02 50 37.90	 56 59 00.7	 63702662	 RSG	 1900	 10	 485	 1.28E-08 
 RV Cam	 04 30 41.70	 57 24 41.8	 83801807	 O-AGB	 350	 14	 101	 2.59E-09 
 RV Cam	 04 30 41.70	 57 24 41.8	 86202101	 O-AGB	 350	 14	 101	 2.58E-09 
 TX Cam	 05 00 50.39	 56 10 52.6	 69501070	 O-AGB	 390	 13	 557	 4.23E-08 
 IRC +50137	 05 11 19.45	 52 52 33.7	 86201803	 O-AGB	 1200	 3	 635	 1.92E-07 
 $\alpha$ Ori	 05 55 10.39	 07 24 25.5	 69201980	 RSG	 130	 1	 335	 2.37E-10 
 V348 Vel	 10 26 15.71	 -53 53 29.9	 25400410	 O-AGB	 ...	 ...	 ...	 3.76E-09 
 RT Car	 10 44 47.23	 -59 24 48.0	 25901312	 ...	 ...	 ...	 ...	 8.79E-09 
 S Vir	 13 33 00.05	 -07 11 41.3	 25302224	 O-AGB	 328	 11	 375	 2.60E-09 
 W Hya	 13 49 02.07	 -28 22 02.8	 8902004	 O-AGB	 114	 14	 361	 3.27E-09 
 W Hya	 13 49 02.07	 -28 22 02.8	 41800303	 O-AGB	 114	 14	 361	 2.26E-09 
 $\theta$ Aps	 14 05 19.93	 -76 47 47.9	 7901809	 O-AGB	 110	 14	 119	 2.55E-09 
 RX Boo	 14 24 11.63	 25 42 13.8	 8201905	 O-AGB	 155	 14	 340	 3.72E-09 
 RV Boo	 14 39 15.90	 32 32 22.3	 8202437	 O-AGB	 393	 14	 137	 3.14E-09 
 RV Boo	 14 39 15.90	 32 32 22.3	 39401737	 O-AGB	 393	 14	 137	 2.13E-09 
 RW Boo	 14 41 13.41	 31 34 19.9	 42800541	 O-AGB	 293	 1	 209	 1.54E-09 
 X Her	 16 02 39.78	 47 14 21.7	 8001921	 O-AGB	 137	 1	 ...	 4.42E-09 
 V Nor	 16 10 01.80	 -49 14 12.3	 45901136	 O-AGB	 ...	 ...	 156	 9.31E-10 
 U Her	 16 25 47.70	 18 53 33.0	 43402028	 O-AGB	 234	 1	 406	 5.11E-09 
 $\alpha$ Sco	 16 29 24.42	 -26 25 54.1	 8200369	 RSG	 185	 1	 ...	 3.93E-10 
 IRAS 16350-4754	 16 38 48.10	 -48 00 10.0	 45901249	 ...	 ...	 ...	 ...	 1.06E-07 
 IRAS 17004-4119	 17 03 55.90	 -41 24 02.2	 28901123	 O-AGB	 ...	 ...	 ...	 1.12E-06 
 IRAS 17010-3840	 17 04 28.30	 -38 44 23.0	 45901669	 O-AGB	 ...	 ...	 ...	 1.05E-06 
 AH Sco	 17 11 17.02	 -32 19 30.9	 8403013	 RSG	 2260	 2	 714	 3.85E-08 
 V438 Oph	 17 14 39.80	 11 04 10.0	 11601203	 O-AGB	 416	 3	 170	 1.69E-09 
 V438 Oph	 17 14 39.80	 11 04 10.0	 81001108	 O-AGB	 416	 3	 170	 1.55E-09 
 TY Dra	 17 36 59.99	 57 44 25.0	 46600803	 O-AGB	 430	 14	 ...	 6.20E-09 
 TY Dra	 17 36 59.99	 57 44 25.0	 74102309	 O-AGB	 430	 14	 ...	 6.19E-09 
 AFGL 1992	 17 39 15.50	 -30 14 24.0	 28700701	 O-AGB	 2200	 9	 ...	 5.05E-08 
 AFGL 5379	 17 44 22.53	 -31 55 43.4	 9402123	 O-AGB	 1190	 15	 ...	 6.14E-07 
 AFGL 5379	 17 44 22.53	 -31 55 43.4	 13601695	 O-AGB	 1190	 15	 ...	 1.57E-06 
 AFGL 5379	 17 44 22.53	 -31 55 43.4	 32200779	 O-AGB	 1190	 15	 ...	 2.45E-06 
 AFGL 5379	 17 44 22.53	 -31 55 43.4	 84300128	 O-AGB	 1190	 15	 ...	 2.52E-06 
 AFGL 2019	 17 53 18.80	 -26 56 37.0	 84900929	 O-AGB	 ...	 ...	 928	 1.36E-07 
 AU Her	 17 57 19.50	 29 46 32.0	 45401501	 ...	 ...	 ...	 399	 1.22E-08 
 VX Sgr	 18 08 04.00	 -22 13 26.8	 9900171	 RSG	 1570	 2	 732	 5.22E-08 
 OH 21.5+0.5	 18 28 30.90	 -09 58 16.0	 87200833	 O-AGB	 2500	 7	 ...	 2.60E-06 
 AFGL 2199	 18 35 46.80	 05 35 47.0	 71200120	 O-AGB	 2480	 3	 ...	 1.93E-07 
 OH 26.5+0.6	 18 37 32.49	 -05 23 59.3	 33000525	 O-AGB	 1370	 16	 ...	 1.43E-06 
 X Oph	 18 38 21.10	 08 50 02.3	 47201847	 O-AGB	 270	 18	 329	 2.98E-09 
 OH 26.2-0.6	 18 41 13.80	 -06 15 01.0	 86901013	 O-AGB	 1070	 17	 ...	 1.87E-07 
 FI Lyr	 18 42 04.80	 28 57 29.0	 82700735	 O-AGB	 358	 1	 146	 3.84E-09 
 AFGL 5535	 18 48 41.90	 -02 50 28.2	 30801670	 O-AGB	 1770	 5	 ...	 1.41E-06 
 OH 32.8-0.3	 18 52 22.23	 -00 14 10.4	 32001560	 O-AGB	 ...	 ...	 ...	 2.50E-06 
 EIC 722	 18 58 03.90	 08 15 28.0	 47801654	 ...	 ...	 ...	 ...	 1.15E-07 
 R Aql	 19 06 22.19	 08 13 47.3	 12200329	 O-AGB	 220	 16	 284	 1.17E-08 
 R Aql	 19 06 22.19	 08 13 47.3	 32000318	 O-AGB	 220	 16	 284	 1.14E-08 
 R Aql	 19 06 22.19	 08 13 47.3	 47801417	 O-AGB	 220	 16	 284	 1.12E-08 
 R Aql	 19 06 22.19	 08 13 47.3	 53400105	 O-AGB	 220	 16	 284	 7.70E-09 
 R Aql	 19 06 22.19	 08 13 47.3	 67600406	 O-AGB	 220	 16	 284	 1.17E-08 
 AFGL 2374	 19 21 36.32	 09 27 51.5	 35001427	 O-AGB	 1130	 15	 ...	 1.93E-07 
 AFGL 2403	 19 30 29.50	 19 50 42.0	 32000603	 O-AGB	 2300	 15	 ...	 1.30E-06 
 AFGL 2403	 19 30 29.50	 19 50 42.0	 50200604	 O-AGB	 2300	 15	 ...	 2.14E-06 
 GY Aql	 19 50 07.00	 -07 36 54.0	 34401040	 ...	 ...	 ...	 204	 1.12E-08 
 NR Vul	 19 50 11.50	 24 55 20.0	 53701751	 RSG	 2300	 10	 ...	 6.30E-09 
 RR Aql	 19 57 36.00	 -01 53 10.4	 53400809	 O-AGB	 403	 11	 395	 1.27E-08 
 Z Cyg	 20 01 27.56	 50 02 31.0	 37400126	 O-AGB	 ...	 ...	 264	 3.86E-08 
 Z Cyg	 20 01 27.56	 50 02 31.0	 43402401	 O-AGB	 ...	 ...	 264	 3.52E-08 
 V1943 Sgr	 20 06 55.20	 -27 13 29.0	 85700514	 O-AGB	 197	 1	 ...	 1.54E-09 
 V584 Aql	 20 10 29.70	 -01 37 39.9	 73200811	 O-AGB	 390	 14	 ...	 3.17E-09 
 X Pav	 20 11 45.91	 -59 56 13.0	 14401801	 O-AGB	 270	 11	 199	 6.32E-09 
 BI Cyg	 20 21 21.75	 36 55 55.4	 38101617	 RSG	 1580	 10	 ...	 2.33E-08 
 BC Cyg	 20 21 38.49	 37 31 58.4	 35201201	 ...	 ...	 ...	 700	 2.32E-08 
 KY Cyg	 20 25 57.30	 38 21 10.6	 12700917	 RSG	 1580	 10	 ...	 1.68E-08 
 RW Cyg	 20 28 50.60	 39 58 54.0	 12701432	 RSG	 1320	 10	 550	 1.60E-08 
 NML Cyg	 20 46 25.50	 40 06 59.4	 5200726	 RSG	 1740	 12	 ...	 1.89E-07 
 NML Cyg	 20 46 25.50	 40 06 59.4	 34201224	 RSG	 1740	 12	 ...	 1.89E-07 
 NML Cyg	 20 46 25.50	 40 06 59.4	 74103105	 RSG	 1740	 12	 ...	 1.89E-07 
 FP Aqr	 20 46 36.60	 -00 54 11.0	 51801556	 O-AGB	 ...	 ...	 ...	 1.92E-08 
 RX Vul	 20 52 59.80	 03 22 16.3	 53502929	 O-AGB	 710	 16	 457	 4.73E-09 
 $\mu$ Cep	 21 43 30.40	 58 46 48.1	 5602852	 RSG	 870	 10	 730	 8.38E-09 
 $\mu$ Cep	 21 43 30.40	 58 46 48.1	 8001274	 RSG	 870	 10	 730	 8.85E-09 
 $\mu$ Cep	 21 43 30.40	 58 46 48.1	 39802402	 RSG	 870	 10	 730	 7.86E-09 
 EP Aqr	 21 46 31.89	 -02 12 45.9	 38600922	 O-AGB	 135	 14	 ...	 4.86E-09 
 EP Aqr	 21 46 31.89	 -02 12 45.9	 53501243	 O-AGB	 135	 14	 ...	 3.83E-09 
 SV Peg	 22 05 42.10	 35 20 53.0	 17301206	 O-AGB	 196	 14	 145	 5.00E-09 
 SV Peg	 22 05 42.10	 35 20 53.0	 74500605	 O-AGB	 196	 14	 145	 5.19E-09 
 OH 104.91+2.41	 22 19 26.38	 59 51 23.0	 28300921	 O-AGB	 2300	 15	 ...	 5.46E-07 
 RW Cep	 22 23 06.97	 55 57 48.0	 57401207	 ...	 ...	 ...	 346	 4.25E-08 
 CD Gru	 22 26 10.50	 -45 14 13.0	 53904667	 ...	 ...	 ...	 ...	 2.48E-08 
 U Lac	 22 47 43.39	 55 09 31.0	 41400406	 RSG	 3470	 6	 ...	 1.19E-08 
 BU And	 23 23 39.90	 39 43 38.4	 38201201	 O-AGB	 ...	 ...	 382	 4.42E-09 
 V582 Cas	 23 30 27.33	 57 58 34.5	 38501620	 O-AGB	 ...	 ...	 300	 1.34E-08 
 V582 Cas	 23 30 27.33	 57 58 34.5	 42300804	 O-AGB	 ...	 ...	 300	 1.84E-08 
 PZ Cas	 23 44 03.30	 61 47 22.3	 9502846	 RSG	 2400	 10	 925	 4.93E-08 
 PZ Cas	 23 44 03.30	 61 47 22.3	 42604702	 RSG	 2400	 10	 925	 4.90E-08 
 Z Cas	 23 44 31.49	 56 34 52.6	 10101714	 O-AGB	 ...	 ...	 496	 6.14E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 24800223	 O-AGB	 190	 16	 430	 8.56E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 26301524	 O-AGB	 190	 16	 430	 1.11E-08 
 R Cas	 23 58 24.77	 51 23 18.7	 38300825	 O-AGB	 190	 16	 430	 8.56E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 38302016	 O-AGB	 190	 16	 430	 8.77E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 39501330	 O-AGB	 190	 16	 430	 8.79E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 42100215	 O-AGB	 190	 16	 430	 8.56E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 44301926	 O-AGB	 190	 16	 430	 9.44E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 62702122	 O-AGB	 190	 16	 430	 8.28E-09 


==> OnlineTables/LMCSample_Table2.tsv <==
 SSID	Name	RA	Dec	AOR	Class	Mbol	Period	Reference	Dust-Mass-loss rate 
		(J2000)	(J2000)				(d)		(MSun/yr) 
4007	IRAS 04407-7000	04 40 28.49	-69 55 12.70	6077440	O-AGB	-6.68	1179	b	3.61E-08 
4	SSTISAGE J044718.64-694220.5	04 47 18.63	-69 42 20.53	22400256	RSG	-6.81	...	...	5.01E-09 
4022	MSX LMC 1132	04 49 22.46	-69 24 34.90	10958336	RSG	-7.97	361	d	1.19E-08 
6	SSTISAGE J044934.30-690549.2	04 49 34.38	-69 05 49.17	24318720	O-AGB	-5.54	...	...	2.59E-09 
4024	IRAS 04498-6842	04 49 41.38	-68 37 51.00	6076672	RSG	-7.86	1280	d	5.43E-08 
4031	IRAS 04509-6922	04 50 40.43	-69 17 31.70	6022400	RSG	-7.51	1292	d	2.85E-09 
8	SSTISAGE J045128.56-695550.1	04 51 28.58	-69 55 49.90	22400768	O-AGB	-3.82	884	b	2.09E-08 
4038	IRAS 04516-6902	04 51 28.94	-68 57 49.50	6020096	O-AGB	-5.48	1090	d	5.12E-09 
4054	2MASS J04524318-7047371	04 52 43.18	-70 47 37.80	33283584	O-AGB	-4.22	...	...	7.90E-11 
4075	IRAS 04545-7000	04 54 09.91	-69 55 58.30	17399808	O-AGB	-6.08	694	b	1.70E-08 
4077	IRAS 04544-6849	04 54 14.26	-68 44 14.20	11220224	O-AGB	-5.96	694	b	7.87E-10 
4076	IRAS 04544-6849	04 54 14.26	-68 44 13.60	11220480	O-AGB	-5.96	694	b	7.40E-09 
4078	IRAS 04544-6849	04 54 14.29	-68 44 14.40	11219456	O-AGB	-6.06	694	b	7.09E-09 
4079	IRAS 04544-6849	04 54 14.30	-68 44 14.00	11219712	O-AGB	-5.96	694	b	2.00E-09 
4081	IRAS 04544-6849	04 54 14.36	-68 44 14.30	11219200	O-AGB	-5.96	694	b	8.37E-09 
4086	MSX LMC 1189	04 55 03.01	-69 29 13.10	10958848	RSG	-8.53	...	...	2.27E-09 
4090	IRAS 04553-6825	04 55 10.17	-68 20 34.90	5056256	RSG	-8.54	856	d	5.45E-07 
4091	IRAS 04553-6825	04 55 10.47	-68 20 29.80	10973952	RSG	-9.07	886	b	8.18E-08 
4092	MSX LMC 1204	04 55 16.03	-69 19 12.00	10959104	RSG	-8.39	512	d	1.42E-08 
4095	MSX LMC 1330	04 55 21.58	-69 47 16.80	10959360	RSG	-8.12	...	...	1.63E-09 
4098	MSX LMC 1318	04 55 33.44	-69 24 58.90	11239168	RSG	-7.22	683	d	1.05E-08 
22	SSTISAGE J045623.21-692749.0	04 56 23.26	-69 27 48.00	22404096	O-AGB	-4.62	20	b	9.06E-08 
4131	MSX LMC 1328	04 57 43.21	-70 08 50.40	10959872	RSG	-8.52	830	d	2.67E-07 
4149	IRAS 05003-6712 	05 00 19.10	-67 07 58.20	10960128	O-AGB	-5.50	911	b	1.72E-08 
4159	SSTISAGE J050143.18-694048.7	05 01 43.48	-69 40 48.50	33287680	O-AGB	-4.25	...	...	1.05E-08 
27	MSX LMC 1271	05 02 21.52	-66 06 37.98	22406144	RSG	-8.19	...	...	3.64E-08 
4187	HV 888	05 04 14.19	-67 16 14.10	6015488	RSG	-9.05	418	f	5.94E-09 
38	MSX LMC 61	05 04 28.91	-67 41 23.43	22408704	O-AGB	-6.17	577	b	3.35E-08 
4199	MSX LMC 141	05 05 33.49	-70 33 46.70	10960896	RSG	-8.04	...	...	2.60E-09 
4205	HV 2310	05 06 27.72	-68 12 03.90	6014976	O-AGB	-6.35	598	b	1.18E-08 
54	SSTISAGE J050759.37-683925.7	05 07 59.36	-68 39 25.71	22412032	O-AGB	-3.98	150	b	1.37E-07 
61	SSTISAGE J051059.08-685613.8	05 10 59.06	-68 56 13.82	22414336	O-AGB	-5.97	169	b	1.96E-08 
4245	SSTISAGE J051159.11-692532.8	05 11 59.36	-69 25 32.80	33292800	O-AGB	-6.00	...	...	3.61E-08 
4254	IRAS 05128-6455	05 13 04.57	-64 51 40.30	6024192	O-AGB	-5.48	708	d	1.72E-08 
4267	MSX LMC 281	05 13 33.75	-66 34 19.30	33283328	O-AGB	-6.77	...	...	9.89E-09 
4277	MSX LMC 224	05 13 54.41	-69 31 45.80	27575808	RSG	-8.44	...	...	3.16E-08 
4283	MSX LMC 264	05 14 49.75	-67 27 19.50	10962688	RSG	-8.48	806	d	1.38E-07 
82	HV 5715	05 18 11.05	-67 26 48.92	22419456	O-AGB	-6.43	...	...	1.96E-08 
4323	LMC 116895	05 19 53.38	-69 27 34.10	25688064	RSG	-7.80	475	c	4.39E-09 
4324	HV 2446	05 20 01.45	-67 34 42.30	11218944	O-AGB	-6.32	602	c	1.51E-08 
4325	HV 2446	05 20 01.45	-67 34 42.30	11217920	O-AGB	-6.32	602	c	6.03E-09 
4326	HV 2446	05 20 01.55	-67 34 41.90	11218176	O-AGB	-6.32	602	c	9.78E-10 
4327	HV 2446	05 20 01.62	-67 34 41.40	11218432	O-AGB	-6.32	602	c	1.54E-07 
4328	HV 2446	05 20 01.68	-67 34 42.40	11218688	O-AGB	-6.32	602	c	8.34E-09 
4329	HV 2446	05 20 01.71	-67 34 42.40	11217664	O-AGB	-6.32	602	c	1.58E-08 
4335	LMC 119219	05 20 23.61	-69 33 27.40	25688320	RSG	-7.41	451	c	8.29E-09 
93	SSTISAGE J052101.64-691417.4	05 21 01.71	-69 14 17.07	22421760	O-AGB	-5.10	92	b	1.58E-08 
96	SSTISAGE J052206.92-715017.7	05 22 06.91	-71 50 17.89	22422528	O-AGB	-4.47	81	b	1.96E-08 
4368	SSTISAGE J052220.87-655551.6	05 22 21.14	-65 55 51.80	33284352	O-AGB	-4.47	...	...	8.07E-09 
4393	MSX LMC 529	05 23 43.60	-65 42 00.40	10963200	RSG	-8.04	313	d	1.42E-08 
4418	LMC 134383	05 25 44.78	-69 04 49.20	25687552	RSG	-7.86	199	e	5.14E-09 
4427	MSX LMC 549	05 26 11.35	-66 12 11.30	10963968	RSG	-7.98	597	d	6.01E-09 
4434	MSX LMC 575	05 26 22.20	-66 21 28.60	11239680	RSG	-8.39	475	d	6.48E-08 
4441	MSX LMC 589 	05 26 34.88	-68 51 40.20	10964224	RSG	-8.91	...	...	2.74E-10 
4080	IRAS 04544-6849	05 27 10.24	-69 36 26.60	6022144	O-AGB	-5.96	694	b	1.04E-08 
4449	WBP 51	05 27 10.24	-69 36 26.60	6022144	O-AGB	-6.40	529	c	2.78E-09 
4452	HV 963	05 27 34.36	-66 53 30.10	11239680	RSG	-8.04	600	d	3.60E-08 
116	HV 2551	05 27 38.76	-69 28 45.57	22427392	RSG	-7.52	...	...	1.60E-08 
4454	SMP LMC 64	05 27 40.19	-69 08 04.60	6077952	RSG	-8.77	...	...	4.67E-07 
4464	HD 269599	05 28 22.19	-69 08 32.90	19151104	RSG	-7.16	...	...	7.09E-08 
4466	MSX LMC 593	05 28 28.89	-68 07 08.30	10964480	RSG	-8.45	479	d	4.09E-09 
4467	WBP 116	05 28 32.11	-69 29 09.40	6020864	O-AGB	-5.61	50	b	7.90E-11 
4468	HV 2572	05 28 36.73	-69 20 03.80	6014208	O-AGB	-6.98	605	b	2.49E-09 
4480	MSX LMC 642	05 28 48.23	-71 02 29.30	10964992	O-AGB	-6.21	1137	b	2.11E-08 
4483	HV 2575	05 28 59.96	-67 45 00.80	17399552	O-AGB	-5.35	387	c	3.60E-08 
4486	HV 2578	05 29 03.14	-69 48 06.30	6014720	O-AGB	-6.83	453	d	7.09E-08 
4487	HV 5870	05 29 03.49	-69 06 46.40	11238912	RSG	-7.88	363	d	1.46E-08 
121	IRAS 05298$ $6957	05 29 24.61	-69 55 14.19	27084288	O-AGB	-7.04	...	...	1.63E-08 
4490	MSX LMC 597	05 29 42.22	-68 57 17.70	10965248	RSG	-8.94	765	d	8.03E-09 
122	HV 5879	05 29 54.80	-69 04 15.73	22428672	RSG	-7.42	...	...	1.82E-08 
123	SP77 46-50	05 30 04.67	-68 47 29.08	22428928	RSG	-7.14	...	...	3.83E-07 
4494	MSX LMC 610	05 30 10.33	-69 09 34.00	11238912	O-AGB	-5.39	...	...	4.39E-09 
4496	MSX LMC 810	05 30 20.57	-66 53 02.30	10965504	RSG	-8.28	...	...	4.67E-07 
128	NGC 2004 Wes 18-13	05 30 48.40	-67 16 45.88	22430208	RSG	-7.30	...	...	2.92E-09 
129	NGC 2004 Wes 6-14	05 30 52.25	-67 17 34.22	22430464	RSG	-7.35	...	...	1.20E-08 
4508	MSX LMC 587	05 31 04.18	-69 19 03.20	10965760	RSG	-8.16	644	d	3.06E-07 
4509	MSX LMC 818	05 31 10.67	-66 35 31.70	11239680	RSG	-8.23	426	d	3.33E-09 
130	SSTISAGE J053128.424-701027.2	05 31 28.43	-70 10 27.65	22430720	O-AGB	-5.26	393	b	1.70E-08 
4512	MSX LMC 839	05 31 36.75	-66 30 08.30	10966016	RSG	-8.48	616	d	3.84E-09 
135	NGC 2011 SAGE IRS 1	05 32 19.31	-67 31 20.34	22432000	RSG	-7.78	...	...	5.78E-08 
4529	HV 996	05 32 35.63	-67 55 08.80	6015744	RSG	-8.36	872	d	5.95E-09 
4530	MSX LMC 807	05 32 37.12	-67 06 56.90	10966784	O-AGB	-6.08	...	...	5.17E-09 
4535	IRAS 05329-6708 	05 32 51.74	-67 06 50.20	6023168	O-AGB	-6.70	1260	d	5.45E-07 
4547	SSTISAGE J053336.07-692312.7	05 33 36.48	-69 23 13.00	27985408	O-AGB	-6.63	13	b	9.34E-08 
4555	IRAS 05346-6949	05 34 14.13	-69 47 20.50	5056512	RSG	-8.49	...	...	3.06E-07 
4566	MSX LMC 815	05 35 14.17	-67 43 55.90	10967552	RSG	-8.00	590	d	5.43E-08 
147	HV 2700	05 35 19.01	-67 02 19.50	22434816	RSG	-7.57	...	...	1.06E-08 
4569	HV 11088	05 35 24.53	-69 04 03.60	11238912	RSG	-7.48	436	d	8.03E-09 
4583	MSX LMC 870	05 35 28.30	-66 56 02.80	10967808	RSG	-8.60	798	d	5.14E-09 
4595	SSTISAGE J053605.56-695802.9	05 36 05.95	-69 58 02.50	33291520	O-AGB	-5.26	...	...	3.60E-08 
4618	MSX LMC 946	05 38 20.15	-69 37 32.40	11239424	RSG	-9.16	112	d	1.19E-08 
4622	IRAS 05389-6922	05 38 33.94	-69 20 31.70	6076416	RSG	-8.17	944	d	4.12E-08 
4670	IRAS 05402-6956	05 39 44.80	-69 55 18.10	6020608	O-AGB	-6.85	1393	d	3.96E-09 
4718	MSX LMC 901	05 40 24.37	-69 21 17.00	11239424	RSG	-7.97	...	...	3.89E-09 
4724	MSX LMC 897	05 40 43.76	-69 21 58.10	10969600	RSG	-8.21	...	...	3.84E-09 
4730	MSX LMC 939	05 40 48.49	-69 33 36.20	10970112	RSG	-8.12	473	d	4.12E-08 
4733	LMC 175464	05 40 55.27	-69 23 25.40	25688576	RSG	-8.12	...	...	3.33E-09 
4739	HV 1017	05 40 59.12	-69 18 36.20	11239424	RSG	-8.24	424	d	8.07E-09 
165	MSX LMC 947	05 41 02.04	-70 43 10.90	22440192	O-AGB	-6.64	709	b	1.03E-08 
4740	LMC 175746	05 41 06.83	-69 17 14.80	25688832	RSG	-7.67	...	...	5.95E-09 
4742	MSX LMC 943	05 41 10.64	-69 38 04.20	10970368	RSG	-8.05	552	d	5.17E-09 
166	SSTISAGE J054114.546-713236.0	05 41 14.58	-71 32 36.01	22440448	O-AGB	-4.20	583	c	1.87E-09 
169	W61 6-24	05 41 57.43	-69 12 18.61	22440960	RSG	-7.47	...	...	1.22E-07 
170	NGC 2100 {\em Robb} 4	05 42 03.91	-69 13 07.64	22441472	RSG	-7.47	...	...	9.85E-09 
171	2MASS J05420676-6912312	05 42 06.76	-69 12 31.35	22441728	RSG	-7.82	...	...	1.41E-08 
172	W61 6-57	05 42 09.98	-69 13 28.76	22441984	RSG	-6.96	...	...	3.35E-09 
4752	LMC 177997	05 42 35.46	-69 08 48.10	25689344	RSG	-7.89	...	...	3.96E-09 
180	SSTISAGE J054405.98-683753.6	05 44 06.10	-68 37 53.68	22444288	O-AGB	-6.57	239	b	2.62E-09 
4760	MSX LMC 1429	05 44 13.82	-66 16 44.90	10970880	RSG	-8.28	...	...	9.89E-09 
182	SSTISAGE J054440.11-691149.0	05 44 40.08	-69 11 49.11	22444800	O-AGB	-3.85	99	b	3.45E-09 
185	SSTISAGE J054546.30-673239.3	05 45 46.35	-67 32 39.16	22445824	O-AGB	-3.28	484	c	2.65E-09 
4777	HV 12667	05 49 13.42	-70 42 40.10	6015232	O-AGB	-5.72	666	d	9.34E-08 
4784	HV 12070	05 52 27.78	-69 14 10.00	6016512	O-AGB	-6.46	621	d	8.29E-09 
4791	IRAS 05558-7000	05 55 21.11	-70 00 02.10	6077184	O-AGB	-6.40	1220	d	3.16E-08 


==> OnlineTables/MWSample_Table4.tsv <==
 Name	 RA	 Dec	 TDT	 Class	 Distance	 Ref.	 Period	 Dust-mass-loss rate 
	 (J2000)	 (J2000)	 		 (pc)	 distance	 (d)	 (Msun/yr)
 S Scl	 00 15 22.18	 -32 02 43.4	 37102018	 O-AGB	 430	 16	 363	 1.35E-09 
 S Scl	 00 15 22.18	 -32 02 43.4	 73500129	 O-AGB	 430	 16	 363	 1.13E-09 
 WX Psc	 01 06 25.96	 12 35 53.1	 39502217	 O-AGB	 833	 4	 660	 1.92E-07 
 WX Psc	 01 06 25.96	 12 35 53.1	 76101413	 O-AGB	 833	 4	 660	 1.92E-07 
 OH 127.8 +0.0	 01 33 50.60	 62 26 47.0	 44301870	 O-AGB	 ...	 ...	 ...	 2.36E-06 
 OH 127.8 +0.0	 01 33 50.60	 62 26 47.0	 78800604	 O-AGB	 ...	 ...	 ...	 6.25E-07 
 SV Psc	 01 46 35.30	 19 05 04.0	 80501620	 O-AGB	 380	 14	 102	 3.08E-09 
 Mira	 02 19 20.78	 -02 58 36.2	 45101201	 O-AGB	 128	 8	 332	 1.18E-08 
 SU Per	 02 22 06.93	 56 36 15.1	 43306303	 RSG	 1900	 10	 533	 1.22E-08 
 RS Per	 02 22 24.26	 57 06 34.4	 45501805	 RSG	 2400	 10	 245	 1.24E-08 
 S Per	 02 22 51.70	 58 35 14.1	 43306550	 RSG	 1900	 10	 822	 4.84E-08 
 UU For	 02 37 23.60	 -26 58 39.0	 44202463	 O-AGB	 ...	 ...	 ...	 2.38E-08 
 YZ Per	 02 38 25.33	 57 02 46.2	 47301604	 RSG	 1900	 10	 378	 1.22E-08 
 W Hor	 02 44 14.70	 -54 18 04.0	 17902728	 O-AGB	 ...	 ...	 137	 5.20E-09 
 W Hor	 02 44 14.70	 -54 18 04.0	 75600502	 O-AGB	 ...	 ...	 137	 5.17E-09 
 W Per	 02 50 37.90	 56 59 00.7	 63702662	 RSG	 1900	 10	 485	 1.28E-08 
 RV Cam	 04 30 41.70	 57 24 41.8	 83801807	 O-AGB	 350	 14	 101	 2.59E-09 
 RV Cam	 04 30 41.70	 57 24 41.8	 86202101	 O-AGB	 350	 14	 101	 2.58E-09 
 TX Cam	 05 00 50.39	 56 10 52.6	 69501070	 O-AGB	 390	 13	 557	 4.23E-08 
 IRC +50137	 05 11 19.45	 52 52 33.7	 86201803	 O-AGB	 1200	 3	 635	 1.92E-07 
 $\alpha$ Ori	 05 55 10.39	 07 24 25.5	 69201980	 RSG	 130	 1	 335	 2.37E-10 
 V348 Vel	 10 26 15.71	 -53 53 29.9	 25400410	 O-AGB	 ...	 ...	 ...	 3.76E-09 
 RT Car	 10 44 47.23	 -59 24 48.0	 25901312	 ...	 ...	 ...	 ...	 8.79E-09 
 S Vir	 13 33 00.05	 -07 11 41.3	 25302224	 O-AGB	 328	 11	 375	 2.60E-09 
 W Hya	 13 49 02.07	 -28 22 02.8	 8902004	 O-AGB	 114	 14	 361	 3.27E-09 
 W Hya	 13 49 02.07	 -28 22 02.8	 41800303	 O-AGB	 114	 14	 361	 2.26E-09 
 $\theta$ Aps	 14 05 19.93	 -76 47 47.9	 7901809	 O-AGB	 110	 14	 119	 2.55E-09 
 RX Boo	 14 24 11.63	 25 42 13.8	 8201905	 O-AGB	 155	 14	 340	 3.72E-09 
 RV Boo	 14 39 15.90	 32 32 22.3	 8202437	 O-AGB	 393	 14	 137	 3.14E-09 
 RV Boo	 14 39 15.90	 32 32 22.3	 39401737	 O-AGB	 393	 14	 137	 2.13E-09 
 RW Boo	 14 41 13.41	 31 34 19.9	 42800541	 O-AGB	 293	 1	 209	 1.54E-09 
 X Her	 16 02 39.78	 47 14 21.7	 8001921	 O-AGB	 137	 1	 ...	 4.42E-09 
 V Nor	 16 10 01.80	 -49 14 12.3	 45901136	 O-AGB	 ...	 ...	 156	 9.31E-10 
 U Her	 16 25 47.70	 18 53 33.0	 43402028	 O-AGB	 234	 1	 406	 5.11E-09 
 $\alpha$ Sco	 16 29 24.42	 -26 25 54.1	 8200369	 RSG	 185	 1	 ...	 3.93E-10 
 IRAS 16350-4754	 16 38 48.10	 -48 00 10.0	 45901249	 ...	 ...	 ...	 ...	 1.06E-07 
 IRAS 17004-4119	 17 03 55.90	 -41 24 02.2	 28901123	 O-AGB	 ...	 ...	 ...	 1.12E-06 
 IRAS 17010-3840	 17 04 28.30	 -38 44 23.0	 45901669	 O-AGB	 ...	 ...	 ...	 1.05E-06 
 AH Sco	 17 11 17.02	 -32 19 30.9	 8403013	 RSG	 2260	 2	 714	 3.85E-08 
 V438 Oph	 17 14 39.80	 11 04 10.0	 11601203	 O-AGB	 416	 3	 170	 1.69E-09 
 V438 Oph	 17 14 39.80	 11 04 10.0	 81001108	 O-AGB	 416	 3	 170	 1.55E-09 
 TY Dra	 17 36 59.99	 57 44 25.0	 46600803	 O-AGB	 430	 14	 ...	 6.20E-09 
 TY Dra	 17 36 59.99	 57 44 25.0	 74102309	 O-AGB	 430	 14	 ...	 6.19E-09 
 AFGL 1992	 17 39 15.50	 -30 14 24.0	 28700701	 O-AGB	 2200	 9	 ...	 5.05E-08 
 AFGL 5379	 17 44 22.53	 -31 55 43.4	 9402123	 O-AGB	 1190	 15	 ...	 6.14E-07 
 AFGL 5379	 17 44 22.53	 -31 55 43.4	 13601695	 O-AGB	 1190	 15	 ...	 1.57E-06 
 AFGL 5379	 17 44 22.53	 -31 55 43.4	 32200779	 O-AGB	 1190	 15	 ...	 2.45E-06 
 AFGL 5379	 17 44 22.53	 -31 55 43.4	 84300128	 O-AGB	 1190	 15	 ...	 2.52E-06 
 AFGL 2019	 17 53 18.80	 -26 56 37.0	 84900929	 O-AGB	 ...	 ...	 928	 1.36E-07 
 AU Her	 17 57 19.50	 29 46 32.0	 45401501	 ...	 ...	 ...	 399	 1.22E-08 
 VX Sgr	 18 08 04.00	 -22 13 26.8	 9900171	 RSG	 1570	 2	 732	 5.22E-08 
 OH 21.5+0.5	 18 28 30.90	 -09 58 16.0	 87200833	 O-AGB	 2500	 7	 ...	 2.60E-06 
 AFGL 2199	 18 35 46.80	 05 35 47.0	 71200120	 O-AGB	 2480	 3	 ...	 1.93E-07 
 OH 26.5+0.6	 18 37 32.49	 -05 23 59.3	 33000525	 O-AGB	 1370	 16	 ...	 1.43E-06 
 X Oph	 18 38 21.10	 08 50 02.3	 47201847	 O-AGB	 270	 18	 329	 2.98E-09 
 OH 26.2-0.6	 18 41 13.80	 -06 15 01.0	 86901013	 O-AGB	 1070	 17	 ...	 1.87E-07 
 FI Lyr	 18 42 04.80	 28 57 29.0	 82700735	 O-AGB	 358	 1	 146	 3.84E-09 
 AFGL 5535	 18 48 41.90	 -02 50 28.2	 30801670	 O-AGB	 1770	 5	 ...	 1.41E-06 
 OH 32.8-0.3	 18 52 22.23	 -00 14 10.4	 32001560	 O-AGB	 ...	 ...	 ...	 2.50E-06 
 EIC 722	 18 58 03.90	 08 15 28.0	 47801654	 ...	 ...	 ...	 ...	 1.15E-07 
 R Aql	 19 06 22.19	 08 13 47.3	 12200329	 O-AGB	 220	 16	 284	 1.17E-08 
 R Aql	 19 06 22.19	 08 13 47.3	 32000318	 O-AGB	 220	 16	 284	 1.14E-08 
 R Aql	 19 06 22.19	 08 13 47.3	 47801417	 O-AGB	 220	 16	 284	 1.12E-08 
 R Aql	 19 06 22.19	 08 13 47.3	 53400105	 O-AGB	 220	 16	 284	 7.70E-09 
 R Aql	 19 06 22.19	 08 13 47.3	 67600406	 O-AGB	 220	 16	 284	 1.17E-08 
 AFGL 2374	 19 21 36.32	 09 27 51.5	 35001427	 O-AGB	 1130	 15	 ...	 1.93E-07 
 AFGL 2403	 19 30 29.50	 19 50 42.0	 32000603	 O-AGB	 2300	 15	 ...	 1.30E-06 
 AFGL 2403	 19 30 29.50	 19 50 42.0	 50200604	 O-AGB	 2300	 15	 ...	 2.14E-06 
 GY Aql	 19 50 07.00	 -07 36 54.0	 34401040	 ...	 ...	 ...	 204	 1.12E-08 
 NR Vul	 19 50 11.50	 24 55 20.0	 53701751	 RSG	 2300	 10	 ...	 6.30E-09 
 RR Aql	 19 57 36.00	 -01 53 10.4	 53400809	 O-AGB	 403	 11	 395	 1.27E-08 
 Z Cyg	 20 01 27.56	 50 02 31.0	 37400126	 O-AGB	 ...	 ...	 264	 3.86E-08 
 Z Cyg	 20 01 27.56	 50 02 31.0	 43402401	 O-AGB	 ...	 ...	 264	 3.52E-08 
 V1943 Sgr	 20 06 55.20	 -27 13 29.0	 85700514	 O-AGB	 197	 1	 ...	 1.54E-09 
 V584 Aql	 20 10 29.70	 -01 37 39.9	 73200811	 O-AGB	 390	 14	 ...	 3.17E-09 
 X Pav	 20 11 45.91	 -59 56 13.0	 14401801	 O-AGB	 270	 11	 199	 6.32E-09 
 BI Cyg	 20 21 21.75	 36 55 55.4	 38101617	 RSG	 1580	 10	 ...	 2.33E-08 
 BC Cyg	 20 21 38.49	 37 31 58.4	 35201201	 ...	 ...	 ...	 700	 2.32E-08 
 KY Cyg	 20 25 57.30	 38 21 10.6	 12700917	 RSG	 1580	 10	 ...	 1.68E-08 
 RW Cyg	 20 28 50.60	 39 58 54.0	 12701432	 RSG	 1320	 10	 550	 1.60E-08 
 NML Cyg	 20 46 25.50	 40 06 59.4	 5200726	 RSG	 1740	 12	 ...	 1.89E-07 
 NML Cyg	 20 46 25.50	 40 06 59.4	 34201224	 RSG	 1740	 12	 ...	 1.89E-07 
 NML Cyg	 20 46 25.50	 40 06 59.4	 74103105	 RSG	 1740	 12	 ...	 1.89E-07 
 FP Aqr	 20 46 36.60	 -00 54 11.0	 51801556	 O-AGB	 ...	 ...	 ...	 1.92E-08 
 RX Vul	 20 52 59.80	 03 22 16.3	 53502929	 O-AGB	 710	 16	 457	 4.73E-09 
 $\mu$ Cep	 21 43 30.40	 58 46 48.1	 5602852	 RSG	 870	 10	 730	 8.38E-09 
 $\mu$ Cep	 21 43 30.40	 58 46 48.1	 8001274	 RSG	 870	 10	 730	 8.85E-09 
 $\mu$ Cep	 21 43 30.40	 58 46 48.1	 39802402	 RSG	 870	 10	 730	 7.86E-09 
 EP Aqr	 21 46 31.89	 -02 12 45.9	 38600922	 O-AGB	 135	 14	 ...	 4.86E-09 
 EP Aqr	 21 46 31.89	 -02 12 45.9	 53501243	 O-AGB	 135	 14	 ...	 3.83E-09 
 SV Peg	 22 05 42.10	 35 20 53.0	 17301206	 O-AGB	 196	 14	 145	 5.00E-09 
 SV Peg	 22 05 42.10	 35 20 53.0	 74500605	 O-AGB	 196	 14	 145	 5.19E-09 
 OH 104.91+2.41	 22 19 26.38	 59 51 23.0	 28300921	 O-AGB	 2300	 15	 ...	 5.46E-07 
 RW Cep	 22 23 06.97	 55 57 48.0	 57401207	 ...	 ...	 ...	 346	 4.25E-08 
 CD Gru	 22 26 10.50	 -45 14 13.0	 53904667	 ...	 ...	 ...	 ...	 2.48E-08 
 U Lac	 22 47 43.39	 55 09 31.0	 41400406	 RSG	 3470	 6	 ...	 1.19E-08 
 BU And	 23 23 39.90	 39 43 38.4	 38201201	 O-AGB	 ...	 ...	 382	 4.42E-09 
 V582 Cas	 23 30 27.33	 57 58 34.5	 38501620	 O-AGB	 ...	 ...	 300	 1.34E-08 
 V582 Cas	 23 30 27.33	 57 58 34.5	 42300804	 O-AGB	 ...	 ...	 300	 1.84E-08 
 PZ Cas	 23 44 03.30	 61 47 22.3	 9502846	 RSG	 2400	 10	 925	 4.93E-08 
 PZ Cas	 23 44 03.30	 61 47 22.3	 42604702	 RSG	 2400	 10	 925	 4.90E-08 
 Z Cas	 23 44 31.49	 56 34 52.6	 10101714	 O-AGB	 ...	 ...	 496	 6.14E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 24800223	 O-AGB	 190	 16	 430	 8.56E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 26301524	 O-AGB	 190	 16	 430	 1.11E-08 
 R Cas	 23 58 24.77	 51 23 18.7	 38300825	 O-AGB	 190	 16	 430	 8.56E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 38302016	 O-AGB	 190	 16	 430	 8.77E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 39501330	 O-AGB	 190	 16	 430	 8.79E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 42100215	 O-AGB	 190	 16	 430	 8.56E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 44301926	 O-AGB	 190	 16	 430	 9.44E-09 
 R Cas	 23 58 24.77	 51 23 18.7	 62702122	 O-AGB	 190	 16	 430	 8.28E-09 

